Grale: Designing Networks for Graph Learning

How can we find the right graph for semi-supervised learning? In real world applications, the choice of which edges to use for computation is the first step in any graph learning process. Interestingly, there are often many types of similarity available to choose as the edges between nodes, and the choice of edges can drastically affect the performance of downstream semi-supervised learning systems. However, despite the importance of graph design, most of the literature assumes that the graph is static. In this work, we present Grale, a scalable method we have developed to address the problem of graph design for graphs with billions of nodes. Grale operates by fusing together different measures of(potentially weak) similarity to create a graph which exhibits high task-specific homophily between its nodes. Grale is designed for running on large datasets. We have deployed Grale in more than 20 different industrial settings at Google, including datasets which have tens of billions of nodes, and hundreds of trillions of potential edges to score. By employing locality sensitive hashing techniques,we greatly reduce the number of pairs that need to be scored, allowing us to learn a task specific model and build the associated nearest neighbor graph for such datasets in hours, rather than the days or even weeks that might be required otherwise. We illustrate this through a case study where we examine the application of Grale to an abuse classification problem on YouTube with hundreds of million of items. In this application, we find that Grale detects a large number of malicious actors on top of hard-coded rules and content classifiers, increasing the total recall by 89% over those approaches alone.

==> WWW_submission_rules.txt <==
TheWebConf 2020 Submission Instructions
 

Tracks

This year, we allow each paper to have one primary track and one alternative track. You will be prmoted to select the primary track at the begning of the submission process, and will have the chance to select an alternative track in the submission form.

Please note that there are two special tracks: (1) The COI track and (2) The Future of Web track. The COI track is designed for track co-chairs to submit their papers only, and the Future of Web track accepts invited submissions only. So please do not make submissions to these two tracks if your paper does not belong to these two special cases. 

 

Formatting and Author Identity

Submissions must adhere to the ACM format published in the ACM guidelines (www.acm.org/publications/proceedings-template), selecting the generic “sigconf” sample. Submissions must be in PDF format. The PDF files must have all non-standard fonts embedded. Submissions must be self-contained and in English. Submissions that do not follow these guidelines, or do not view or print properly, may be rejected without review. Authors are responsible for ensuring that submissions adhere strictly to the required format.

PDF files must be double-blind. The submitted document should not include author information and should not include acknowledgements, citations or discussion of related work that would make the authorship apparent. Submissions containing author identifying information are subject to rejection without review. You can enable the double-blind mode in the new ACM format by adding the “anonymous” option (e.g., \documentclass[sigconf, anonymous, review]{acmart}). Note however, that it is acceptable to explicitly refer in the paper to the companies or organizations that provided datasets, hosted experiments or deployed solutions. In other words, instead of stating for instance that an experiment “was conducted on the logs of a major search engine,” the authors should refer to the search engine by name. The reviewers will be informed that doing so does not necessarily imply that the authors are currently affiliated with the mentioned organization.

 

Originality and Concurrent Submissions

Submissions must present original work. Concurrent submissions are not allowed. Papers that have been published in or accepted to any peer-reviewed journal or conference/workshop with published proceedings may not be submitted. Papers that are currently under review, or will be submitted to other meetings or publications may not be submitted. However, submissions that are available online and/or have been previously presented orally or as posters in venues with no formal proceedings, are allowed. Note that if available online (e.g., via arXiv) and not anonymous, their titles and abstract must be sufficiently different from the submission to The Web Conference 2020 in order to limit the risk that a direct search breaks the double blind reviewing requirement. Additionally, the ACM has a strict policy against plagiarism and self-plagiarism (www.acm.org/publications/policies/plagiarism). All prior work must be appropriately cited.

 

Publication Policy

The proceedings of The Web Conference are published online through the conference website (which will remain live in perpetuity) without a fee, as well as the ACM Digital Library. Upon the acceptance of a paper, no author change is allowed. For each accepted paper, at least one of the authors needs to register for the conference and present the paper. This is mandatory for including the paper in the proceedings.

 

Conflict of Interest Policy

There is no author declaration of conflict of interest (COI). Reviewers will be asked to declare a COI when the following associations exist:

Employment at the same institution or company
Candidate for employment at the same institution or company
Received an honorarium or stipend from the institution or company within the past 12 months
Co-author on book or paper in the last 24 months
Co-principal investigator on grant or research project in the last 24 months
Actively working on one or more projects together
Family relationship
Close personal relationship
Graduate advisee/advisor relationship
Deep personal animosity
 

Copyright, Permission and Publication License

The International World Wide Web Conference Committee (IW3C2) shall hold copyright in the proceedings and in the individual articles published in the proceedings and shall grant the public permission to use the licensed material contained in the individual articles of the proceedings under the terms and conditions defined in the Creative Commons Attribution 4.0 international license (CC-BY 4.0).

The proceedings will be published in the Association for Computing Machinery (ACM) Digital Library. IW3C2 will publish, on its Web site, persistent links to the Open Access versions of the articles of the proceedings hosted in the ACM Digital Library. ACM formatted DOIs will be registered via Cross reference by the ACM. The IW3C2 Rights Form consistent with the terms stated above is available. We remind you that this agreement is signed with IW3C2 and not with the ACM. The ACM will be responsible for collecting the signed copyright transfer agreements on behalf of the IW3C2.

 

Ethics

Papers that (1) describe experiments with users and/or deployed systems (e.g., websites or apps), or that (2) rely on sensitive user data (e.g., social network information), must follow basic precepts of ethical research and subscribe to community norms. These include: respect for privacy, secure storage of sensitive data, voluntary and informed consent if users are placed at risk, avoiding deceptive practices when not essential, beneficence (maximizing the benefits to an individual or to society while minimizing harm to the individual), risk mitigation, and post-hoc disclosure of audits. When appropriate, authors are encouraged to include a subsection describing these issues. Authors may want to consult the Menlo Report for further information on ethical principles, the Allman/Paxson IMC ‘07 paper for guidance on ethical data sharing, and the Sandvig et al. ‘14 paper on the ethics of algorithm audits.

Note that submitting research for approval by each author’s institutional ethics review body (IRB) may be necessary in some cases, but by itself may not be sufficient. In cases where the program committee has concerns about the ethics of the work in a submission, the program committee will consider the ethical soundness and justification of the submission, just as it does its technical soundness. The program committee takes a broad view of what constitutes an ethical concern, and authors agree to be available at any time during the review process to rapidly respond to queries from the program committee chairs regarding ethical considerations. Authors unsure about topical fit or ethical issues are welcome to contact the program committee chairs.

 
